Effect of helium bubbles on the mobility of edge dislocations in copper

Helium bubbles can form in materials upon exposure to irradiation. It is well known that the presence of helium bubbles can cause changes in the mechanical behavior of materials. To improve the lifetime of nuclear components, it is important to understand deformation mechanisms in helium-containing materials. In this work, we investigate the interactions between edge dislocations and helium bubbles in copper using molecular dynamics (MD) simulations. We focus on the effect of helium bubble pressure (equivalently, the helium-to-vacancy ratio) on the obstacle strength of helium bubbles and their interaction with dislocations. Our simulations predict significant differences in the interaction mechanisms as a function of helium bubble pressure. Specifically, bubbles with high internal pressure are found to exhibit weaker obstacle strength as compared to low-pressure bubbles of the same size due to the formation of super-jogs in the dislocation. Activation energies and rate constants extracted from the MD data confirm this transition in mechanism and enable upscaling of these phenomena to higher length-scale models.

==> Images/fig2_annotated.pdf_tex <==
\documentclass[10pt,pdftex,border={0 1pt 1pt 1pt}]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
%%%% choose a font: %%%
%\usepackage{fouriernc}
\usepackage{ae,aecompl}
\usepackage{pslatex}
% % \usepackage{lmodern}
%%%%%%%%%%
\usepackage{amsmath,amsfonts,amssymb}
\usepackage[pdftex]{graphicx}
\usepackage{color}
% \newcommand*{\mat}[1]{\mathbf{#1}}
%%% alternative notation for vectors and matrices: %%%
% \renewcommand*{\mat}[1]{\mathrm{#1}}
% \renewcommand*{\vec}[1]{\mathbf{#1}}
%\renewcommand{\Im}{\mathrm{Im}}
%\renewcommand{\Re}{\mathrm{Re}}
\begin{document}
%\def\svgwidth{17.5cm}
\includegraphics[width=17.5cm]{1X_5A_300K_85MPa_s1.pdf}    % The printed column width is 8.4 cm.
\put(-17.4cm,-0.1cm){trailing partial\quad leading partial}
\put(-16.7cm,0.3cm){$\uparrow$}
\put(-14.4cm,0.3cm){$\uparrow$}
\put(-16.4cm,5.4cm){stacking fault}
\put(-15.5cm,5.1cm){$\downarrow$}
\put(-14.2cm,3.5cm){He bubble}
\put(-14cm,3.3cm){$\downarrow$}
\end{document}

==> Images/fig3_annotated.pdf_tex <==
\documentclass[10pt,pdftex,border={0 1pt 1pt 1pt}]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
%%%% choose a font: %%%
%\usepackage{fouriernc}
\usepackage{ae,aecompl}
\usepackage{pslatex}
% % \usepackage{lmodern}
%%%%%%%%%%
\usepackage{amsmath,amsfonts,amssymb}
\usepackage[pdftex]{graphicx}
\usepackage{color}
% \newcommand*{\mat}[1]{\mathbf{#1}}
%%% alternative notation for vectors and matrices: %%%
% \renewcommand*{\mat}[1]{\mathrm{#1}}
% \renewcommand*{\vec}[1]{\mathbf{#1}}
%\renewcommand{\Im}{\mathrm{Im}}
%\renewcommand{\Re}{\mathrm{Re}}
\begin{document}
%\def\svgwidth{17.5cm}
\includegraphics[width=10.85cm]{He_V_3X_85MPa_300K.pdf}%
\hspace{1.43cm}
\includegraphics[width=5.075cm]{CriticalLineShape_3X_5A.pdf}%
\put(-15.cm,3.3cm){He bubble}
\put(-13.8cm,3cm){$\downarrow$}
\put(-14.4cm,0.3cm){partial dislocations}
\put(-13.5cm,0.7cm){$\uparrow$}
\put(-12.5cm,0.7cm){$\uparrow$}
\put(-14.cm,4.5cm){stacking fault}
\put(-13.cm,4.2cm){$\downarrow$}
\put(-12.3cm,-0.4cm){\textbf{(a)}}
\put(-2.7cm,-0.4cm){\textbf{(b)}}
\end{document}
